AlignBot: Aligning VLM-powered Customized Task Planning with User Reminders Through Fine-Tuning for Household Robots

This paper presents AlignBot, a novel framework designed to optimize VLM-powered customized task planning for household robots by effectively aligning with user reminders. In domestic settings, aligning task planning with user reminders poses significant challenges due to the limited quantity, diversity, and multimodal nature of the reminders. To address these challenges, AlignBot employs a fine-tuned LLaVA-7B model, functioning as an adapter for GPT-4o. This adapter model internalizes diverse forms of user reminders-such as personalized preferences, corrective guidance, and contextual assistance-into structured instruction-formatted cues that prompt GPT-4o in generating customized task plans. Additionally, AlignBot integrates a dynamic retrieval mechanism that selects task-relevant historical successes as prompts for GPT-4o, further enhancing task planning accuracy. To validate the effectiveness of AlignBot, experiments are conducted in real-world household environments, which are constructed within the laboratory to replicate typical household settings. A multimodal dataset with over 1,500 entries derived from volunteer reminders is used for training and evaluation. The results demonstrate that AlignBot significantly improves customized task planning, outperforming existing LLM- and VLM-powered planners by interpreting and aligning with user reminders, achieving 86.8% success rate compared to the vanilla GPT-4o baseline at 21.6%, reflecting a 65% improvement and over four times greater effectiveness. Supplementary materials are available at: https://yding25.com/AlignBot/

==> reviewer_comments/Review34281.txt <==
Reviewer 1 of ICRA 2025 submission 2558

Comments to the author
======================

Summary
=====================================================
Goal: align robot task planning with user reminders.

Method summary: finetune LLaVA-7B as an adaptor for GPT-4o
to reduce data requirements and handle multi-modality.

Method highlights: generating standardized instruction
formatted cues that transform complex dialogue inputs into
consistent prompts; a dynamic retrieval mechanism that
selects relevant cases from historically successful task
plans.

Training data: 3 diverse scenarios involving a collection
of 81 objects. Multiple volunteers participated by
providing reminders during the robots execution of 20
everyday tasks, resulting in a multimodal, structured
dataset comprising over 1,500 entries for fine-tuning the
LLaVA7B model.

Evaluation: 600 task executions from 20 tasks across 5
scenarios per task, varying in object positions, states,
and distractor items.

Strengths
=====================================================
- The paper studies an important task of aligning user
reminders with LLM-generated robot plans, which is relevant
to many robotics applications.

- The proposed method improves the task success rate and
user satisfaction significantly upon baselines on
multimodal user prompts by using LLaVA-7B as a cue
generator and a history retrieval method that enhances the
LLM planning ability.

- The real-world dataset is a good contribution to the
community.

- Fig.2 is pretty clear.


Weakness
=====================================================
- The retrieval of task-relevant successful cases seems
novel and interesting. However, the method feels
over-complicated. For example, how important is the
priority score update mechanism and the epsilon-greedy
exploration? Ablation studies can be helpful for
understanding the design decisions here  dont have to run
the whole system; even smaller-scale experiments that
compare retrieved cases using different methods are useful.

- The [GPT-4o + Raw Reminder] baseline seems to ablate both
structured cue generation and task retrieval; as a result,
it's hard to tell how each component contributes to the
performance more. These two components should be separately
ablated.

- Experiment setup section: how different is the evaluation
dataset from the training dataset regarding scenes, tasks,
and user reminders? The authors should really highlight the
models generalizability to unseen objects/reminders, if
there are any. Or clarify in the paper if there's no unseen
scenario.

- More qualitative results are needed in the evaluation
section. For claims such as AlignBot again proves more
effective, as GPT-4o + Raw Reminder often struggles to
filter and apply the correct historical data for the
current scenario, resulting in planning failures or
Finally, while GPT-4o + Fine-tuned LLaMA can remember user
preferences and correct some common planning errors, its
lack of multimodal capabilities limits its understanding of
the scene and the arrangement of objects, leading to less
reliable cues", it will be more informative to show
qualitative examples of the system outputs than just
success
rates. Same for the cue generator ablations, showing 1-2
qualitative examples can be helpful.

- Minor: some of the training details, such as the
selection of epochs or why choosing LLaVA-7B or LLaVA-13B
can be moved
to appendix.

Overall, I think the paper studies an incremental yet
important task and has some contribution in terms of method
and dataset. However, the experiments do not support many
design decisions in the method and also lack qualitative
analysis.

Comments on the Video Attachment
================================

The task-relevant case retrieval part is not explained;
consider adding baseline results in addition to the main
method results to show comparison and justify design
decisions.

==> reviewer_comments/Review34285.txt <==
Reviewer 3 of ICRA 2025 submission 2558

Comments to the author
======================

The paper offers a significant contribution to the field of
robotic task planning by addressing a practical and
challenging problem with a novel approach. The strengths,
particularly the innovative methodology and substantial
performance improvements, outweigh the weaknesses. While
there are areas for improvement, such as broader
comparisons and additional implementation details, the
papers contributions are valuable and I recommend its
acceptance. I believe it will stimulate further research
and development in aligning robotic systems with user
preferences and reminders.

Strengths:

1.	Addresses a Practical Problem:
		The paper tackles the crucial challenge of
aligning robotic task planning with user reminders in
household environments, which is essential for the adoption
of personal robots in daily life.
2.	Innovative Methodology:
		The use of a fine-tuned LLaVA-7B model as
an adapter for GPT-4o is novel. This approach effectively
bridges the gap between multimodal user reminders and
language-based task planning.
3.	Dynamic Retrieval Mechanism:
		Incorporating a dynamic retrieval mechanism
to select relevant historical cases enhances the
adaptability and accuracy of task planning, addressing
issues like action omissions and sequence errors in
long-horizon tasks.
4.	Comprehensive Evaluation:
		The authors conduct thorough experiments in
real-world household settings, using a substantial
multimodal dataset derived from volunteer reminders. The
evaluation metrics are clear, and the results show
significant improvements over baselines.
5.	Significant Performance Improvement:
		Achieving an 86.8% success rate represents
a substantial improvement over the baseline, indicating the
practical effectiveness of the proposed framework.

Weaknesses:
1. Limited Comparison with State-of-the-Art:
		The baselines are primarily variations of
GPT-4o and LLaVA models. The paper would benefit from
comparisons with other state-of-the-art task planning
methods or frameworks to contextualize the improvements
offered by AlignBot.
2. Generalization to Diverse Environments:
		The experiments are conducted in controlled
laboratory settings that replicate household environments.
It remains unclear how well the approach generalizes to
diverse real-world households with varying layouts and
objects.
3. Handling of Multimodal Complexity:
		While the paper addresses multimodal
reminders, it does not deeply explore potential challenges
in scaling the approach to handle more complex multimodal
interactions or a broader range of sensory inputs.

Suggestions for Improvement:

1. Expand Comparative Analysis:
		 Include comparisons with other
state-of-the-art task planning methods to provide a more
comprehensive evaluation of AlignBots effectiveness.
2. Discuss Generalization and Scalability:
		 Address how the approach can generalize to
diverse household environments and handle a wider variety
of objects and user interactions.
3. Clarify Mathematical Descriptions:
		 Improve the rigor and clarity of
mathematical formulations, especially in the case-based
learning section, to enhance understanding and credibility.
4. Explore Multimodal Complexity:
		 Discuss potential challenges and solutions
for scaling the system to handle more complex multimodal
interactions, such as integrating additional sensory
modalities or dealing with ambiguous inputs.
5. Improve the video:
		 The video has a long introduction for such
a short video and glances over the technical details of the
model rather quickly. Furthermore, the experiment with the
salt shaker is not very convincing, as the generated cue
says salt is in the green shaker. Find me and put the
yellow shaker in my hand. It also does not seem like the
robot was finding a human, but rather the human adjusted
their position to get the shaker from the robot. 


Comments on the Video Attachment
================================

The video has a long introduction for such a short video
and glances over the technical details of the model rather
quickly. Furthermore, the experiment with the salt shaker
is not very convincing, as the generated cue says salt is
in the green shaker p

==> reviewer_comments/Review64323.txt <==
Reviewer 7 of ICRA 2025 submission 2558

Comments to the author
======================

In this paper, the authors develop a novel framework for
customizing home robots to specific households and user
groups, by aligning the task planning process with user
reminders accumulated over time. The authors finetune
LLaVA-7B as an adapter for GPT-4o, where LLaVA only outputs
cues to guide GPT-4os task planning. The framework is
evaluated on hardware and shows significant improvements
over baselines.

Strengths
    - The paper is well-organized and well-written.
    - The figures are very structured and illustrative. The
figure captions describe the system inputs/outputs very
clearly.
    - The explanation on using LLaVA-7B over 13B is nice
and shows careful design choice.
    - The idea of using more epochs to finetune is neat,
given that now overfitting to one household and set of
users is desired.
    - Hardware evaluation results are strong, especially
given the rigorous way they are carried out.


Weaknesses
    - As the authors mentioned, the idea of user reminders
is underexplored  in the domain of robotics. It therefore
would be helpful to explain where, when and how reminders
instantiate in the abstract. The explanation in section III
is useful but could be expanded and put forward to help
readers contextualize.
    - The use of hyphen as em dashes poses challenges to
understanding the text in multiple places, for example
first paragraph of Section IV, as well as the first
paragraph of section IV-B.
    - In the experiments section, it is unclear if the
reported success rates are planning success rates or
overall execution success rates.


Questions
    - The authors state that the historical data is used to
continually finetune LLaVA. Does that mean the robot has a
way of triggering finetuning autonomously? Whats the
frequency the robot finetunes, and how long does it take to
finetune once?
    - If multiple reminders were given in a single
dialogue, the authors consolidate them into one. Are there
any challenges related to this, for example when the
subsequent reminders are corrections or repetitions of the
first ones, when the robot misunderstands the first
reminder?
    - It would be interesting to deal with potentially
ambiguous settings, where either the user instruction is
unclear or the task-relevant objects are not in the scene.
    - It would be interesting to compare AlignBot with the
recent o1 model provided with all conversation history.

Comments on the Video Attachment
================================

Overall, the video clearly illustrates the core idea of the
paper. The framework section could benefit from first
explaining the high-level ideas. A video narrated by the
authors would be preferred, especially given how LLaVA is
pronounced.
